Towards Exact Temporal Aggregation of Time-Coupled Energy Storage Models via Active Constraint Set Identification and Machine Learning

Time series aggregation (TSA) aims to construct temporally aggregated optimization models that accurately represent the output space of their full-scale counterparts while using a significantly reduced temporal dimensionality. This paper presents a theoretical approach that achieves exact temporal aggregation of full-scale power system models -- even in the presence of energy storage time-coupling constraints -- by leveraging active constraint sets and dual information. This advances the state of the art beyond existing TSA methods, which typically cannot guarantee solution accuracy or rely on iterative procedures to determine the required number of representative periods. To bridge the gap between this theoretical analysis and practical application, we employ machine learning, i.e., classification and clustering, to inform TSA in models that co-schedule variable renewable energy sources and energy storage. Numerical results show substantially improved computational performance relative to the full-scale model, while maintaining a favorable trade-off between solution accuracy and complexity.

==> acs/fullScaleModel.csv <==
Time,SOC,State
1,0,1
2,0,1
3,0,1
4,0,1
5,0,1
6,0.02375,4
7,0.11875,4
8,0.35625,5
9,0.59375,5
10,0.83125,5
11,0.87875,4
12,0.9025,4
13,0.9025,2
14,0.9025,2
15,0.9025,2
16,0.9025,2
17,0.9025,2
18,0.9025,2
19,0.639342105263158,7
20,0.376184210526316,7
21,0.113026315789474,7
22,0.034078947368421,6
23,0,6
24,0,1
25,0,1
26,0,1
27,0,1
28,0,1
29,0,1
30,0.0475,4
31,0.19,4
32,0.4275,5
33,0.665,5
34,0.9025,5
35,1.00000002,4
36,1.00000002,3
37,1.00000002,3
38,1.00000002,3
39,0.789473704210526,6
40,0.578947388421053,6
41,0.368421072631579,6
42,0.368421072631579,2
43,0.368421072631579,2
44,0.368421072631579,2
45,0.210526335789474,6
46,0.0526315989473683,6
47,0,6
48,0,1


==> acs/submodel_1.csv <==
Time,AggSOC,AggState
5,0,1
7,0.11875,4
10,0.83125,5
12,0.9025,4
18,0.9025,2
21,0.113026315789474,7
23,0,6

==> acs/submodel_2.csv <==
Time,AggSOC,AggState
29,0,1
31,0.19,4
34,0.9025,5
35,1.00000002,4
38,1.00000002,3
41,0.368421072631579,6
44,0.368421072631579,2
47,0,6

==> method/histLength_linked.csv <==
395
253
231
186
182
158
152
143
133
129
128
113
113
110
105
105
103
102
96
87
85
84
79
79
74
69
68
67
61
60
59
58
57
57
56
51
49
49
48
47
47
46
46
45
45
44
43
43
41
41
39
39
37
36
36
35
33
33
33
33
32
32
31
31
30
29
28
25
24
24
24
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
21
21
21
21
21
21
21
21
21
21
21
21
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
19
19
19
19
19
19
19
18
18
18
18
18
17
17
16
16
16
15
14
14
14
13
13
12
11
11
10
10
10
10
9
8
6
6
5
5
4


==> method/histLength_unlinked.csv <==
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1


==> results/RelError_Hier_NetD_BESS_Solar.csv <==
CL,OFV,Thermal,VRE,NSP,Dis,Ch
10,-3.68,-0.14,0.26,-92.74,-8.06,-8.06
20,-3.58,-0.04,0.11,-92.74,-4.58,-4.58
30,-1.71,-0.04,0.07,-43.79,-3.71,-3.71
40,-0.58,-0.04,0.05,-14.13,-3.26,-3.26
50,-0.57,-0.03,0.04,-14.13,-2.39,-2.39
60,-0.55,-0.02,0.03,-14.13,-1.01,-1.01
70,-0.09,-0.02,0.03,-2,-0.87,-0.87
80,-0.09,-0.01,0.03,-2,-0.4,-0.4
90,-0.03,-0.01,0.02,-0.38,-0.22,-0.22
100,-0.02,-0.01,0.02,-0.38,-0.08,-0.08


==> results/RelError_Hier_NetD_BESS_Wind.csv <==
CL,OFV,Thermal,VRE,NSP,Dis,Ch
10,-1.76,-0.34,0.2,-24.39,-7.19,-7.19
20,-0.39,-0.12,0.07,-4.67,-2.66,-2.66
30,-0.28,-0.06,0.04,-3.82,-0.98,-0.98
40,-0.12,-0.02,0.01,-1.73,-0.42,-0.42
50,-0.11,-0.01,0.01,-1.73,-0.13,-0.13
60,-0.01,-0.01,0.01,0,-0.02,-0.02
70,0,0,0,0,-0.06,-0.06
80,0,0,0,0,-0.01,-0.01
90,0,0,0,0,-0.01,-0.01
100,0,0,0,0,0,0


==> results/RelError_Hier_NetD_PHS_Solar.csv <==
CL,OFV,Thermal,VRE,NSP,Dis,Ch
10,-5.46,-5.85,9.35,-1.15,-75.37,-75.37
20,-4.71,-5.1,8.31,-0.57,-57.38,-57.38
30,-4.26,-4.65,7.7,-0.08,-46.9,-46.9
40,-4.02,-4.39,7.36,-0.08,-39.77,-39.77
50,-3.78,-4.13,6.99,-0.08,-34.7,-34.7
60,-3.52,-3.85,6.56,-0.08,-30.31,-30.31
70,-3.41,-3.73,6.34,-0.08,-29.71,-29.71
80,-3.3,-3.61,6.15,-0.08,-27.98,-27.98
90,-3.14,-3.44,5.88,-0.08,-25.61,-25.61
100,-3.01,-3.3,5.66,-0.08,-23.16,-23.16


==> results/RelError_Hier_NetD_PHS_Wind.csv <==
CL,OFV,Thermal,VRE,NSP,Dis,Ch
10,-1.02,-0.88,0.54,-11.98,0.01,0.01
20,-0.79,-0.65,0.43,-11.98,2.97,2.97
30,-0.64,-0.49,0.34,-11.98,3.71,3.71
40,-0.51,-0.34,0.24,-11.98,2.8,2.8
50,-0.27,-0.28,0.2,-1.16,2.58,2.58
60,-0.23,-0.23,0.16,-1.16,2.18,2.18
70,-0.2,-0.19,0.14,-1.16,1.99,1.99
80,-0.13,-0.12,0.09,-1.16,1.17,1.17
90,-0.1,-0.11,0.08,0,1.2,1.2
100,-0.1,-0.11,0.08,0,1.25,1.25

